On the workflow, opportunities and challenges of developing foundation model in geophysics

Foundation models, as a mainstream technology in artificial intelligence, have demonstrated immense potential across various domains in recent years, particularly in handling complex tasks and multimodal data. In the field of geophysics, although the application of foundation models is gradually expanding, there is currently a lack of comprehensive reviews discussing the full workflow of integrating foundation models with geophysical data. To address this gap, this paper presents a complete framework that systematically explores the entire process of developing foundation models in conjunction with geophysical data. From data collection and preprocessing to model architecture selection, pre-training strategies, and model deployment, we provide a detailed analysis of the key techniques and methodologies at each stage. In particular, considering the diversity, complexity, and physical consistency constraints of geophysical data, we discuss targeted solutions to address these challenges. Furthermore, we discuss how to leverage the transfer learning capabilities of foundation models to reduce reliance on labeled data, enhance computational efficiency, and incorporate physical constraints into model training, thereby improving physical consistency and interpretability. Through a comprehensive summary and analysis of the current technological landscape, this paper not only fills the gap in the geophysics domain regarding a full-process review of foundation models but also offers valuable practical guidance for their application in geophysical data analysis, driving innovation and advancement in the field.

==> sections.txt <==
capabilities/language
capabilities/vision
capabilities/robotics
capabilities/reasoning
capabilities/interaction
capabilities/philosophy
applications/healthcare
applications/law
applications/education
technology/modeling
technology/training
technology/adaptation
technology/evaluation
technology/systems
technology/data
technology/security
technology/robustness
technology/ai-safety
technology/theory
technology/interpretability
society/fairness
society/misuse
society/environment
society/legality
society/economics
society/ethics

